New Radio-Loud QSOs at the end of the Re-ionisation Epoch

We present the selection of high-redshift ($z\gtrsim5.7$) radio-loud (RL) quasi-stellar object (QSO) candidates from the combination of the radio Rapid ASKAP Continuum Survey (RACS; at 888 MHz) and the optical/near-infrared Dark Energy Survey (DES). In particular, we selected six candidates brighter than $S_{\rm 888MHz}>1$ mJy beam$^{-1}$ and ${\rm mag}(z_\mathrm{{DES}})<21.3$ using the dropout technique (in the $i$-band). From this sample, we were able to confirm the high-$z$ nature ($z\sim6.1$) of two sources, which are now among the highest-redshift RL QSOs currently known. Based on our Gemini-South/GMOS observations, neither object shows a prominent Ly$\alpha$ emission line. This suggests that both sources are likely to be weak emission-line QSOs hosting radio jets and would therefore further strengthen the potential increase of the fraction of weak emission-line QSOs recently found in the literature. However, further multiwavelength observations are needed to constrain the properties of these QSOs and of their relativistic jets. From the discovery of these two sources, we estimated the space density of RL QSOs in the redshift range $5.9<z<6.4$ to be 0.13$^{+0.18}_{-0.09}$ and found it to be consistent with the expectations based on our current knowledge of the blazar population up to $z\sim5$.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
